A Comparative Analysis of zk-SNARKs and zk-STARKs: Theory and Practice

Zero-knowledge proofs (ZKPs) are central to secure and privacy-preserving computation, with zk-SNARKs and zk-STARKs emerging as leading frameworks offering distinct trade-offs in efficiency, scalability, and trust assumptions. While their theoretical foundations are well studied, practical performance under real-world conditions remains less understood. In this work, we present a systematic, implementation-level comparison of zk-SNARKs (Groth16) and zk-STARKs using publicly available reference implementations on a consumer-grade ARM platform. Our empirical evaluation covers proof generation time, verification latency, proof size, and CPU profiling. Results show that zk-SNARKs generate proofs 68x faster with 123x smaller proof size, but verify slower and require trusted setup, whereas zk-STARKs, despite larger proofs and slower generation, verify faster and remain transparent and post-quantum secure. Profiling further identifies distinct computational bottlenecks across the two systems, underscoring how execution models and implementation details significantly affect real-world performance. These findings provide actionable insights for developers, protocol designers, and researchers in selecting and optimizing proof systems for applications such as privacy-preserving transactions, verifiable computation, and scalable rollups.

==> proof_device_times.csv <==
device,snark_gen,snark_verif,stark_gen,stark_verif
M1,55.5,1807.4,3809.6,472.2
Pi,1051.0,818.2,2950.0,245.2
Ubuntu,3370.0,42340.0,26540.0,3080.0
PPC64,1347.0,27450.0,31040.0,2930.0


==> proof_times.csv <==
op,snark,stark
Mod,0.7,0.6
QuoRem,0.6,0.45
div,0.55,0.35
mallocgc,0.45,0.4

